SOPHIE velocimetry of Kepler transit candidates XII. KOI-1257 b: a highly eccentric three-month period transiting exoplanet

In this paper we report a new transiting warm giant planet: KOI-1257 b. It was first detected in photometry as a planet-candidate by the ${\it Kepler}$ space telescope and then validated thanks to a radial velocity follow-up with the SOPHIE spectrograph. It orbits its host star with a period of 86.647661 d $\pm$ 3 s and a high eccentricity of 0.772 $\pm$ 0.045. The planet transits the main star of a metal-rich, relatively old binary system with stars of mass of 0.99 $\pm$ 0.05 Msun and 0.70 $ \pm $ 0.07 Msun for the primary and secondary, respectively. This binary system is constrained thanks to a self-consistent modelling of the ${\it Kepler}$ transit light curve, the SOPHIE radial velocities, line bisector and full-width half maximum (FWHM) variations, and the spectral energy distribution. However, future observations are needed to confirm it. The PASTIS fully-Bayesian software was used to validate the nature of the planet and to determine which star of the binary system is the transit host. By accounting for the dilution from the binary both in photometry and in radial velocity, we find that the planet has a mass of 1.45 $ \pm $ 0.35 Mjup, and a radius of 0.94 $ \pm $ 0.12 Rjup, and thus a bulk density of 2.1 $ \pm $ 1.2 g.cm$^{-3}$. The planet has an equilibrium temperature of 511 $\pm$ 50 K, making it one of the few known members of the warm-jupiter population. The HARPS-N spectrograph was also used to observe a transit of KOI-1257 b, simultaneously with a joint amateur and professional photometric follow-up, with the aim of constraining the orbital obliquity of the planet. However, the Rossiter-McLaughlin effect was not clearly detected, resulting in poor constraints on the orbital obliquity of the planet.

==> PHOTtable.txt <==
%auto-ignore
Time  Flux  sigmaflux 
OHP-T120

6.30370  1.0012  0.0020
6.30630  1.0036  0.0020
6.30890  1.0015  0.0020
6.31150  1.0002  0.0020
6.31410  1.0033  0.0020
6.31670  0.9968  0.0020
6.31930  1.0018  0.0020
6.32190  0.9979  0.0020
6.32450  1.0007  0.0020
6.32710  1.0013  0.0020
6.32970  0.9981  0.0020
6.33230  0.9998  0.0020
6.33490  0.9972  0.0020
6.33750  0.9991  0.0020
6.34010  1.0016  0.0020
6.34270  0.9985  0.0020
6.34530  1.0007  0.0020
6.34790  0.9941  0.0020
6.35050  1.0024  0.0020
6.35310  1.0019  0.0020
6.35830  0.9982  0.0020
6.36090  0.9990  0.0020
6.36350  0.9984  0.0020
6.36620  0.9981  0.0020
6.36880  0.9975  0.0020
6.37140  0.9954  0.0020
6.37660  0.9910  0.0020
6.37920  0.9932  0.0020
6.38180  0.9908  0.0020
6.38440  0.9930  0.0020
6.38700  0.9887  0.0020
6.38970  0.9917  0.0020
6.39230  0.9894  0.0020
6.39490  0.9861  0.0020
6.39750  0.9959  0.0020
6.40010  0.9948  0.0020
6.40270  0.9909  0.0020
6.40530  0.9894  0.0020
6.41049  0.9913  0.0020
6.41309  0.9951  0.0020
6.41559  0.9918  0.0020
6.41849  0.9912  0.0020
6.42109  0.9908  0.0020
6.42369  0.9892  0.0020
6.42629  0.9885  0.0020
6.42889  0.9883  0.0020
6.43149  0.9924  0.0020
6.43409  0.9894  0.0020
6.43669  0.9943  0.0020
6.43929  0.9892  0.0020
6.44189  0.9904  0.0020
6.44449  0.9903  0.0020
6.44709  0.9893  0.0020
6.45229  0.9917  0.0020
6.45489  0.9894  0.0020
6.45749  0.9910  0.0020
6.46009  0.9898  0.0020
6.46269  0.9901  0.0020
6.46529  0.9895  0.0020
6.46789  0.9922  0.0020
6.47049  0.9884  0.0020
6.47309  0.9923  0.0020
6.47569  0.9884  0.0020
6.47829  0.9928  0.0020
6.48239  0.9901  0.0020
6.48499  0.9909  0.0020
6.48759  0.9913  0.0020
6.49019  0.9921  0.0020
6.49279  0.9915  0.0020
6.49539  0.9928  0.0020
6.49799  0.9873  0.0020
6.50059  0.9904  0.0020
6.50319  0.9923  0.0020
6.50579  0.9890  0.0020
6.50839  0.9870  0.0020
6.51099  0.9946  0.0020
6.51359  0.9922  0.0020

IAC80

6.33684  1.0015  0.0015
6.33924  1.0001  0.0015
6.34162  0.9993  0.0015
6.34401  1.0008  0.0015
6.34639  0.9977  0.0015
6.34878  1.0019  0.0015
6.35116  1.0026  0.0015
6.35355  1.0009  0.0015
6.35593  1.0014  0.0015
6.35832  0.9969  0.0015
6.36071  0.9970  0.0015
6.36310  0.9998  0.0015
6.36549  0.9985  0.0015
6.36788  1.0008  0.0015
6.37026  0.9993  0.0015
6.37265  0.9979  0.0015
6.37503  0.9991  0.0015
6.37742  0.9965  0.0015
6.37982  0.9991  0.0015
6.38221  0.9960  0.0015
6.38460  0.9958  0.0015
6.38699  0.9936  0.0015
6.38939  0.9940  0.0015
6.39178  0.9937  0.0015
6.39417  0.9902  0.0015
6.39895  0.9932  0.0015
6.40134  0.9949  0.0015
6.40373  0.9929  0.0015
6.40612  0.9924  0.0015
6.40851  0.9940  0.0015
6.41090  0.9935  0.0015
6.41329  0.9924  0.0015
6.41568  0.9947  0.0015
6.41807  0.9939  0.0015
6.42045  0.9931  0.0015
6.42523  0.9918  0.0015
6.42761  0.9940  0.0015
6.43000  0.9941  0.0015
6.43239  0.9941  0.0015
6.43478  0.9942  0.0015
6.43716  0.9927  0.0015
6.43956  0.9945  0.0015
6.44195  0.9961  0.0015
6.44434  0.9945  0.0015
6.44673  0.9944  0.0015
6.44911  0.9937  0.0015
6.45150  0.9946  0.0015
6.45389  0.9950  0.0015
6.45628  0.9935  0.0015
6.45867  0.9945  0.0015
6.46106  0.9966  0.0015
6.46344  0.9950  0.0015
6.46584  0.9934  0.0015
6.46823  0.9969  0.0015
6.47063  0.9956  0.0015
6.47779  0.9940  0.0015
6.48019  0.9941  0.0015
6.48258  0.9945  0.0015
6.48497  0.9936  0.0015
6.48736  0.9956  0.0015
6.48975  0.9944  0.0015
6.49215  0.9930  0.0015
6.49454  0.9926  0.0015
6.49694  0.9912  0.0015
6.49933  0.9966  0.0015
6.50172  0.9940  0.0015
6.50411  0.9932  0.0015
6.50650  0.9933  0.0015
6.50889  0.9913  0.0015
6.51129  0.9939  0.0015
6.51368  0.9945  0.0015
6.51607  0.9940  0.0015
6.51846  0.9971  0.0015
6.52085  0.9977  0.0015
6.52324  0.9941  0.0015
6.52564  0.9988  0.0015
6.52803  0.9925  0.0015
6.53043  1.0007  0.0015
6.53281  0.9965  0.0015
6.53520  0.9968  0.0015
6.53758  0.9980  0.0015
6.53997  1.0040  0.0015
6.54237  1.0005  0.0015
6.54476  0.9985  0.0015

ROTAT

6.29281  1.0016  0.0061
6.29465  0.9899  0.0063
6.29649  0.9920  0.0062
6.29833  0.9820  0.0062
6.30018  0.9944  0.0061
6.30201  0.9975  0.0061
6.30384  0.9907  0.0061
6.30567  0.9899  0.0062
6.30754  1.0020  0.0061
6.30939  0.9901  0.0062
6.31122  1.0008  0.0060
6.31305  0.9915  0.0061
6.31815  1.0011  0.0061
6.32000  0.9918  0.0063
6.32185  1.0004  0.0060
6.32371  1.0045  0.0061
6.32557  0.9907  0.0061
6.32742  0.9970  0.0062
6.32928  0.9940  0.0062
6.33112  0.9945  0.0062
6.33297  1.0029  0.0061
6.33483  0.9936  0.0062
6.33669  0.9964  0.0062
6.33853  1.0075  0.0062
6.34039  0.9979  0.0063
6.34228  0.9967  0.0062
6.34413  1.0104  0.0062
6.34598  0.9988  0.0062
6.34784  1.0033  0.0061
6.34970  1.0004  0.0062
6.37268  0.9933  0.0064
6.37456  0.9868  0.0064
6.37642  0.9918  0.0064
6.37827  0.9912  0.0065
6.38013  0.9858  0.0063
6.38200  0.9904  0.0063
6.38385  0.9893  0.0062
6.38568  0.9855  0.0064
6.38754  1.0001  0.0063
6.38940  0.9944  0.0062
6.39126  0.9842  0.0064
6.39315  0.9965  0.0063
6.39501  0.9989  0.0063
6.39690  1.0001  0.0063
6.39878  0.9985  0.0064
6.40063  0.9911  0.0064
6.40249  0.9876  0.0064
6.40437  0.9923  0.0064
6.40622  0.9847  0.0063
6.40810  0.9941  0.0063
6.40996  0.9897  0.0064
6.41181  0.9873  0.0064
6.41366  0.9863  0.0066
6.41551  0.9874  0.0064
6.41734  0.9889  0.0064
6.41923  0.9835  0.0064
6.42112  0.9852  0.0064
6.42298  0.9918  0.0064
6.42483  0.9942  0.0064
6.42669  0.9806  0.0064
6.42854  0.9998  0.0063
6.43040  0.9915  0.0065
6.43226  0.9867  0.0065
6.43413  1.0038  0.0065
6.43598  0.9917  0.0065
6.43786  0.9941  0.0066
6.43971  0.9880  0.0065
6.44158  0.9956  0.0065
6.44344  0.9776  0.0066
6.44529  0.9834  0.0067
6.44715  0.9944  0.0066
6.44901  0.9839  0.0068
6.45085  0.9806  0.0068
6.45275  0.9961  0.0067
6.45461  0.9851  0.0072
6.46027  0.9899  0.0070
6.46215  0.9855  0.0069
6.46589  0.9846  0.0067
6.46775  0.9813  0.0067
6.46961  0.9962  0.0067
6.47147  0.9906  0.0078
6.47333  0.9946  0.0076
6.47519  0.9899  0.0073
6.47705  1.0000  0.0077
6.47891  0.9886  0.0077
6.48077  1.0014  0.0098
6.48449  0.9992  0.0090
6.48635  0.9944  0.0088
6.48820  0.9844  0.0085
6.49006  0.9877  0.0079
6.49378  0.9927  0.0089
6.49563  0.9933  0.0084
6.49752  0.9990  0.0079
6.49937  0.9946  0.0086
6.50123  0.9777  0.0094
6.50309  0.9906  0.0086
6.50494  0.9873  0.0086
6.50870  0.9858  0.0074
6.51056  0.9942  0.0075
6.51241  0.9840  0.0083
6.51427  0.9822  0.0091
6.51612  0.9902  0.0093
6.51798  0.9923  0.0088
6.51984  1.0005  0.0088
6.52170  0.9884  0.0099
6.52355  0.9990  0.0109
6.52542  0.9961  0.0091
6.52728  1.0149  0.0084
6.53101  0.9959  0.0093
6.53286  0.9997  0.0096
6.53472  0.9878  0.0098
6.53661  1.0013  0.0100
6.53846  0.9886  0.0116
6.54032  1.0037  0.0108

MOOS

6.30254  0.9968  0.0073
6.30475  0.9945  0.0062
6.30709  1.0000  0.0054
6.30929  0.9981  0.0051
6.31163  1.0052  0.0047
6.31397  0.9988  0.0047
6.31631  0.9993  0.0046
6.31852  0.9953  0.0045
6.32086  1.0048  0.0044
6.32320  1.0011  0.0044
6.32554  0.9968  0.0045
6.32788  0.9963  0.0045
6.33022  0.9960  0.0044
6.33256  0.9995  0.0043
6.33490  0.9939  0.0044
6.33724  0.9971  0.0044
6.34089  0.9960  0.0043
6.34309  0.9970  0.0043
6.34530  0.9939  0.0049
6.34751  1.0004  0.0056
6.34985  0.9930  0.0180
6.35206  0.9931  0.0079
6.35433  0.9967  0.0060
6.35654  1.0232  0.0379
6.35881  1.0022  0.0073
6.36102  0.9924  0.0131
6.36329  0.9837  0.0064
6.36555  0.9853  0.0144
6.36782  0.9995  0.0062
6.37009  0.9935  0.0052
6.37236  0.9993  0.0045
6.37457  0.9945  0.0051
6.37684  0.9962  0.0043
6.37904  0.9936  0.0044
6.38125  0.9912  0.0042
6.38359  0.9919  0.0043
6.38586  0.9950  0.0042
6.38806  0.9961  0.0043
6.39033  0.9937  0.0043
6.39254  0.9939  0.0043
6.39488  0.9907  0.0044
6.39715  0.9834  0.0044
6.39942  0.9938  0.0044
6.40176  0.9847  0.0044
6.40397  0.9943  0.0045
6.40618  0.9938  0.0045
6.40845  0.9837  0.0045
6.41072  0.9903  0.0044
6.41293  0.9904  0.0045
6.41520  0.9974  0.0045
6.41747  0.9886  0.0045
6.41973  0.9844  0.0045
6.42194  0.9937  0.0067
6.42831  0.9908  0.0044
6.43058  0.9926  0.0045
6.43285  0.9907  0.0046
6.43512  0.9902  0.0046
6.43733  0.9878  0.0045
6.43962  0.9828  0.0045
6.44183  0.9907  0.0044
6.44403  0.9872  0.0044
6.44638  0.9883  0.0044
6.44872  0.9905  0.0045
6.45099  0.9903  0.0045
6.45319  0.9902  0.0044
6.45553  0.9847  0.0043
6.45780  0.9928  0.0043
6.46007  0.9862  0.0043
6.46228  0.9928  0.0043
6.46455  0.9970  0.0043
6.46676  0.9880  0.0044
6.46897  0.9897  0.0045
6.47124  0.9885  0.0045
6.47351  0.9853  0.0045
6.47578  0.9946  0.0045
6.47799  0.9862  0.0045
6.48026  0.9917  0.0045
6.48247  0.9945  0.0045
6.48474  0.9939  0.0045
6.48695  0.9881  0.0045
6.48929  0.9947  0.0046
6.49156  0.9897  0.0046
6.49376  0.9937  0.0046
6.49603  0.9929  0.0046
6.49838  0.9894  0.0046
6.50072  0.9890  0.0047
6.50306  1.0001  0.0047
6.50540  0.9915  0.0048
6.50774  0.9887  0.0048
6.50995  0.9928  0.0048
6.51229  0.9969  0.0049
6.51464  0.9931  0.0049
6.51684  0.9953  0.0049
6.51911  0.9891  0.0050
6.52138  0.9934  0.0050
6.52359  0.9947  0.0050
6.52586  0.9986  0.0050
6.52813  0.9962  0.0050
6.53040  0.9969  0.0050
6.53260  0.9934  0.0051
6.53487  0.9976  0.0053
6.53714  1.0039  0.0054
6.53935  0.9957  0.0055
6.54162  0.9942  0.0056
6.54389  1.0003  0.0057
6.54610  1.0013  0.0057
6.54837  0.9941  0.0057
6.55058  0.9966  0.0058
6.55285  0.9959  0.0059
6.55506  0.9904  0.0060
6.55735  0.9980  0.0061
6.55962  0.9957  0.0063
6.56189  1.0023  0.0064
6.56416  0.9984  0.0068
6.56637  0.9999  0.0069
6.56858  0.9971  0.0068
6.57085  0.9961  0.0067
6.57305  0.9837  0.0067
6.57532  1.0002  0.0068
6.57753  0.9979  0.0070
6.57980  0.9912  0.0070
6.58207  0.9947  0.0072

Engarouines

6.29090  0.9963  0.0050
6.29436  1.0028  0.0050
6.29777  1.0028  0.0050
6.30117  0.9963  0.0050
6.30460  1.0009  0.0050
6.30802  0.9927  0.0050
6.31145  0.9890  0.0050
6.32171  0.9945  0.0050
6.32511  0.9936  0.0050
6.32857  0.9972  0.0050
6.33504  0.9945  0.0050
6.33844  0.9908  0.0050
6.34184  0.9899  0.0050
6.34527  0.9927  0.0050
6.34867  0.9927  0.0050
6.35210  0.9872  0.0050
6.35559  0.9863  0.0050
6.35901  0.9881  0.0050
6.36241  0.9917  0.0050
6.36584  0.9854  0.0050
6.36925  0.9863  0.0050
6.37267  0.9936  0.0050
6.37912  0.9881  0.0050
6.38254  0.9899  0.0050
6.38594  0.9872  0.0050
6.38937  0.9890  0.0050
6.39284  0.9972  0.0050
6.39632  0.9899  0.0050
6.39973  0.9936  0.0050
6.40315  0.9917  0.0050
6.40657  0.9927  0.0050
6.42321  0.9881  0.0050
6.42667  0.9854  0.0050
6.43013  0.9872  0.0050
6.43354  0.9890  0.0050
6.43696  0.9845  0.0050
6.44038  0.9781  0.0050
6.44383  0.9872  0.0050
6.44730  0.9872  0.0050
6.45069  0.9963  0.0050
6.45410  0.9881  0.0050
6.45750  0.9881  0.0050
6.46090  0.9827  0.0050
6.46736  0.9927  0.0050
6.47076  0.9954  0.0050
6.47417  0.9872  0.0050
6.47761  0.9827  0.0050
6.48102  0.9890  0.0050
6.48444  0.9872  0.0050
6.48786  0.9872  0.0050
6.49133  0.9927  0.0050
6.49472  0.9927  0.0050
6.49813  0.9881  0.0050

==> RVtable.txt <==
%auto-ignore
Time    RV    sigmaRV    Vspan    sigmaVspan    FWHM    sigmaFWHM    SNR  Moon
BJD    km/s    km/s    km/s    km/s    km/s    km/s

SOPHIE HE

2456156.52163    9.5958    0.0137    -0.0356    0.0274    10.2559    0.0548    3600    17   0 
2456163.48998    9.5711    0.0251    -0.1068    0.0502    10.3591    0.1004    3604    14   0  
2456187.39309    9.6859    0.0195    -0.0232    0.0390    10.3226    0.0780    3600    13    0 
2456272.24302    9.8967    0.0440    -0.1767    0.0880    10.1566    0.1760    3600    10   0  
2456419.54549    9.9232    0.0201    -0.1510    0.0402    10.4314    0.0804    3600    17   0  
2456453.57298    10.1118    0.0167    -0.1386    0.0334    10.4655    0.0668    3403    15   0  
2456474.42401    10.0760    0.0170    -0.1075    0.0340    10.4568    0.0680    3600    22   0  
2456485.51722    9.9621    0.0183    -0.1302    0.0366    10.6626    0.0732    3600    18   0  
2456509.56352    10.1127    0.0208    -0.1382    0.0416    10.3460    0.0832    3600    16   0  
2456516.47661    10.0755    0.0172    -0.1136    0.0344    10.4670    0.0688    3404    15   0  
2456533.44687    10.0648    0.0175    -0.0012    0.0350    10.4982    0.0700    3600    18   0  
2456537.50023    10.1412    0.0256    -0.1053    0.0512    10.6514    0.1024    3600    11   0  
2456551.39898    10.1628    0.0382    0.0481    0.0764    10.5556    0.1528    3600    11   1 
2456553.46555    10.1777    0.0305    -0.1327    0.0610    10.4120    0.1220    3600    13   1 
2456565.39665    10.0552    0.0286    -0.1085    0.0572    10.5056    0.1144    3600    17   0  
2456566.36743    10.0315    0.0298    -0.0609    0.0596    10.4248    0.1192    3600    16   0  
2456567.41858    9.9638    0.0162    -0.0257    0.0324    10.5228    0.0648    3600    18    0 
2456577.31138    10.1106   0.0369    -0.1699    0.0738    10.7022    0.1476    3600    10  1 
2456582.41201    10.1267    0.0407    -0.1196    0.0814    10.7898    0.1628    3600    11  1 
2456593.33291    10.0777    0.0203    -0.0946    0.0406    10.5263    0.0812    3600    17   0  
2456596.37559    10.1363    0.0281    -0.1635    0.0562    10.6610    0.1124    3052    10   0  
2456598.36326    10.1326    0.0406    -0.3307    0.0812    10.8775    0.1624    3600    9   0  
2456600.29430    10.1383    0.0360    0.0614    0.0720    10.6301    0.1440    2809    9   0  
2456609.28745   10.1358    0.0226    -0.1002    0.0452    10.6818    0.0904    3600    14  1 
2456628.25761    10.1253    0.0189    -0.1099    0.0378    10.5455    0.0756    3600    15   0  

HARPS-N

2456566.34278    3.2224    0.0177    0.0684    0.0355    7.5882    0.0710    1800    10   0  
2456566.36392    3.2172    0.0165    0.2812    0.0330    7.4944    0.0660    1800    10   0  
2456566.38505    3.1783    0.0160    0.0033    0.0321    7.4843    0.0641    1800    10   0  
2456566.40618    3.2181    0.0175    0.1190    0.0349    7.5781    0.0699    1800    10   0  
2456566.42731    3.1677    0.0171    0.0547    0.0341    7.4594    0.0682    1800    10   0  
2456566.44844    3.2167    0.0194    0.0163    0.0388    7.5749    0.0776    1800    9   0  
2456566.46959    3.1907    0.0188    0.0693    0.0376    7.5136    0.0753    1800    9   0  
2456566.49071    3.1862    0.0199    0.0657    0.0398    7.5030    0.0797    1800    9    0 
2456566.51185    3.2007    0.0217    0.0152    0.0435    7.5328    0.0870    1800    9   0  
2456566.53299    3.2286    0.0235    0.0120    0.0470    7.6027    0.0941    1800    8   0  
2456574.34138    3.1705    0.0213    0.0684    0.0425    7.4649    0.0850    1800    8   0  
2456574.36252    3.1873    0.0191    0.0987    0.0382    7.6306    0.0763    1800    9   0  
2456574.38366    3.1781    0.0136    -0.2129    0.0272    7.2741    0.0543    1800    10   0  
2456576.34067    3.1926    0.0158    0.0118    0.0316    7.5180    0.0633    1800    11   0  
2456576.36181    3.1944    0.0160    -0.0183    0.0319    7.5223    0.0639    1800    10   0  
2456576.38296    3.1918    0.0154    0.0129    0.0308    7.5161    0.0616    1800    11   0  



Observations affected and corrected by the Moon background light. The amplitude of the radial velocity correction is (rv_corr - rv_obs):
2456551.39898: 0.0886 km/s
2456553.46555: 0.0693 km/s
2456577.31138: -0.0215 km/s
2456582.41201: 0.0200 km/s
2456609.28745: 0.0192 km/s


==> TableHD185144.txt <==
%auto-ignore
Time    RV    sigmaRV    Vspan    sigmaVspan    FWHM    sigmaFWHM    SNR
BJD    km/s    km/s    km/s    km/s    km/s    km/s
2455659.64178    26.7565    0.0014     0.0149    0.0028    8.7354    0.0056    158  
2455659.64495    26.7610    0.0007     0.0147    0.0014    8.7197    0.0028    295  
2455661.64140    26.7884    0.0005     0.0137    0.0010    8.5569    0.0020    426  
2455694.55769    26.7562    0.0013     0.0167    0.0026    8.5824    0.0052    166  
2455727.60033    26.7630    0.0009    -0.0008    0.0018    8.7205    0.0036    242  
2455727.60224    26.7637    0.0009     0.0034    0.0018    8.7239    0.0036    242  
2455727.60330    26.7650    0.0009    -0.0007    0.0018    8.7246    0.0036    244  
2455727.61533    26.7599    0.0009    -0.0001    0.0018    8.7185    0.0036    243  
2455727.61641    26.7599    0.0009    -0.0001    0.0018    8.7240    0.0036    244  
2455727.61749    26.7592    0.0009    -0.0009    0.0018    8.7218    0.0036    244  
2455728.45107    26.7614    0.0009     0.0005    0.0018    8.7473    0.0036    259  
2455728.45284    26.7559    0.0008    -0.0033    0.0016    8.7433    0.0032    279  
2455728.45462    26.7564    0.0008    -0.0002    0.0016    8.7449    0.0032    280  
2455728.45641    26.7576    0.0008     0.0006    0.0016    8.7490    0.0032    269  
2455728.45820    26.7628    0.0008    -0.0010    0.0016    8.7453    0.0032    273  
2455728.49232    26.7654    0.0009    -0.0059    0.0018    8.7403    0.0036    254  
2455728.49410    26.7723    0.0010    -0.0084    0.0020    8.7320    0.0040    234  
2455728.49588    26.7645    0.0009    -0.0059    0.0018    8.7327    0.0036    248  
2455728.53077    26.7637    0.0009    -0.0025    0.0018    8.7337    0.0036    252  
2455728.53256    26.7657    0.0009    -0.0052    0.0018    8.7324    0.0036    252  
2455728.53434    26.7631    0.0009    -0.0036    0.0018    8.7325    0.0036    251  
2455728.54241    26.7633    0.0007    -0.0005    0.0014    8.7366    0.0028    319  
2455728.54417    26.7597    0.0007     0.0002    0.0014    8.7377    0.0028    317  
2455728.54594    26.7602    0.0007    -0.0015    0.0014    8.7316    0.0028    318  
2455728.59009    26.7670    0.0008    -0.0042    0.0016    8.7327    0.0032    285  
2455728.59187    26.7661    0.0008    -0.0046    0.0016    8.7328    0.0032    274  
2455728.59365    26.7662    0.0008    -0.0045    0.0016    8.7308    0.0032    272  
2455731.44067    26.7468    0.0010     0.0034    0.0020    8.7252    0.0040    229  
2455731.44248    26.7481    0.0010     0.0031    0.0020    8.7234    0.0040    228  
2455731.44425    26.7460    0.0009     0.0008    0.0018    8.7202    0.0036    234  
2455731.46707    26.7553    0.0014    -0.0030    0.0028    8.7001    0.0056    156  
2455731.46884    26.7481    0.0014    -0.0003    0.0028    8.7084    0.0056    160  
2455731.47064    26.7504    0.0015     0.0028    0.0030    8.6971    0.0060    148  
2455731.47580    26.7464    0.0010     0.0037    0.0020    8.7249    0.0040    229  
2455731.47758    26.7461    0.0010     0.0004    0.0020    8.7228    0.0040    226  
2455731.47936    26.7451    0.0010     0.0038    0.0020    8.7262    0.0040    226  
2455732.45599    26.7433    0.0009     0.0015    0.0018    8.7235    0.0036    238  
2455732.45776    26.7451    0.0009     0.0025    0.0018    8.7281    0.0036    255  
2455732.45954    26.7435    0.0009     0.0049    0.0018    8.7288    0.0036    256  
2455749.53552    26.7657    0.0007    -0.0047    0.0014    8.7302    0.0028    301  
2455749.53728    26.7630    0.0008    -0.0052    0.0016    8.7327    0.0032    298  
2455749.53906    26.7664    0.0008    -0.0025    0.0016    8.7362    0.0032    289  
2455751.42613    26.7599    0.0008    -0.0029    0.0016    8.7324    0.0032    274  
2455751.42792    26.7609    0.0009    -0.0007    0.0018    8.7323    0.0036    260  
2455751.42969    26.7589    0.0009    -0.0039    0.0018    8.7341    0.0036    260  
2455751.48628    26.7646    0.0007    -0.0048    0.0014    8.7254    0.0028    308  
2455751.48806    26.7649    0.0007    -0.0037    0.0014    8.7183    0.0028    315  
2455757.49225    26.7522    0.0015     0.0003    0.0030    8.7141    0.0060    145  
2455757.49333    26.7549    0.0015     0.0003    0.0030    8.7149    0.0060    146  
2455757.49442    26.7511    0.0015    -0.0014    0.0030    8.7117    0.0060    146  
2455758.55310    26.7527    0.0007    -0.0019    0.0014    8.7104    0.0028    318  
2455758.55488    26.7521    0.0007    -0.0002    0.0014    8.7110    0.0028    318  
2455758.55664    26.7526    0.0007     0.0001    0.0014    8.7130    0.0028    301  
2455763.35501    26.7483    0.0009     0.0019    0.0018    8.7214    0.0036    247  
2455763.35677    26.7497    0.0009     0.0031    0.0018    8.7190    0.0036    238  
2455763.35853    26.7531    0.0009     0.0035    0.0018    8.7212    0.0036    244  
2455765.35342    26.7539    0.0008     0.0029    0.0016    8.7236    0.0032    270  
2455765.35518    26.7525    0.0008     0.0045    0.0016    8.7269    0.0032    280  
2455765.35696    26.7493    0.0008     0.0015    0.0016    8.7231    0.0032    279  
2455767.35256    26.7528    0.0016     0.0004    0.0032    8.7146    0.0064    145  
2455767.35411    26.7526    0.0016    -0.0013    0.0032    8.7195    0.0064    144  
2455767.35581    26.7513    0.0016     0.0030    0.0032    8.7136    0.0064    142  
2455769.46092    26.7543    0.0015    -0.0019    0.0030    8.7128    0.0060    149  
2455769.46256    26.7510    0.0018     0.0039    0.0036    8.7032    0.0072    126  
2455770.35086    26.7498    0.0008     0.0012    0.0016    8.7208    0.0032    284  
2455770.35264    26.7478    0.0009     0.0031    0.0018    8.7166    0.0036    247  
2455770.35443    26.7380    0.0030     0.0034    0.0060    8.7082    0.0120    83  
2455772.38848    26.7532    0.0009     0.0033    0.0018    8.7140    0.0036    244  
2455772.39024    26.7505    0.0013     0.0029    0.0026    8.7109    0.0052    178  
2455772.39200    26.7519    0.0011     0.0013    0.0022    8.7128    0.0044    197  
2455773.32627    26.7505    0.0007     0.0014    0.0014    8.7209    0.0028    333  
2455773.32806    26.7512    0.0007     0.0035    0.0014    8.7224    0.0028    324  
2455773.32982    26.7508    0.0007     0.0005    0.0014    8.7206    0.0028    330  
2455773.33225    26.7496    0.0007     0.0010    0.0014    8.7240    0.0028    328  
2455773.33403    26.7499    0.0007     0.0027    0.0014    8.7217    0.0028    318  
2455773.33580    26.7505    0.0007     0.0028    0.0014    8.7240    0.0028    314  
2455774.33990    26.7538    0.0010     0.0023    0.0020    8.7144    0.0040    215  
2455774.34167    26.7520    0.0008    -0.0008    0.0016    8.7167    0.0032    271  
2455774.34345    26.7457    0.0032     0.0046    0.0064    8.7033    0.0128    75  
2455774.34622    26.7519    0.0006     0.0010    0.0012    8.7215    0.0024    384  
2455776.34599    26.7514    0.0007     0.0005    0.0014    8.7180    0.0028    310  
2455776.34775    26.7510    0.0007     0.0018    0.0014    8.7157    0.0028    317  
2455776.34949    26.7499    0.0007    -0.0005    0.0014    8.7147    0.0028    311  
2455777.33091    26.7554    0.0008     0.0018    0.0016    8.7255    0.0032    290  
2455777.33267    26.7566    0.0008    -0.0025    0.0016    8.7271    0.0032    292  
2455777.33443    26.7548    0.0008    -0.0002    0.0016    8.7291    0.0032    291  
2455778.33080    26.7710    0.0006    -0.0009    0.0012    8.7106    0.0024    337  
2455778.33256    26.7699    0.0007    -0.0020    0.0014    8.7148    0.0028    329  
2455778.33434    26.7700    0.0007     0.0005    0.0014    8.7146    0.0028    331  
2455779.32978    26.7676    0.0009    -0.0003    0.0018    8.7089    0.0036    253  
2455779.33155    26.7669    0.0012     0.0006    0.0024    8.7069    0.0048    187  
2455779.33332    26.7653    0.0012    -0.0055    0.0024    8.6965    0.0048    193  
2455780.32745    26.7631    0.0008     0.0009    0.0016    8.7214    0.0032    263  
2455780.32923    26.7611    0.0009    -0.0001    0.0018    8.7211    0.0036    240  
2455780.33100    26.7615    0.0011     0.0024    0.0022    8.7169    0.0044    203  
2455781.32890    26.7534    0.0008     0.0002    0.0016    8.7222    0.0032    283  
2455781.33068    26.7524    0.0008     0.0001    0.0016    8.7227    0.0032    278  
2455781.33249    26.7559    0.0008    -0.0004    0.0016    8.7234    0.0032    279  
2455782.32418    26.7508    0.0008     0.0011    0.0016    8.7108    0.0032    265  
2455782.32597    26.7508    0.0008     0.0029    0.0016    8.7113    0.0032    271  
2455782.32774    26.7512    0.0009     0.0045    0.0018    8.7160    0.0036    256  
2455785.46037    26.7541    0.0007     0.0025    0.0014    8.7058    0.0028    329  
2455785.46414    26.7527    0.0007     0.0005    0.0014    8.7058    0.0028    316  
2455785.46590    26.7535    0.0007    -0.0015    0.0014    8.7065    0.0028    323  
2455787.43682    26.7653    0.0007    -0.0013    0.0014    8.7053    0.0028    317  
2455787.43859    26.7656    0.0007     0.0002    0.0014    8.7040    0.0028    321  
2455787.44037    26.7649    0.0007    -0.0013    0.0014    8.7068    0.0028    317  
2455789.38318    26.7676    0.0007    -0.0021    0.0014    8.7023    0.0028    334  
2455789.38495    26.7665    0.0006    -0.0027    0.0012    8.7005    0.0024    346  
2455789.38674    26.7653    0.0007    -0.0013    0.0014    8.7058    0.0028    328  
2455791.39967    26.7728    0.0006    -0.0051    0.0012    8.6980    0.0024    361  
2455791.40146    26.7738    0.0006    -0.0034    0.0012    8.7029    0.0024    350  
2455791.40325    26.7741    0.0006    -0.0054    0.0012    8.7028    0.0024    352  
2455794.37361    26.7773    0.0007    -0.0066    0.0014    8.7055    0.0028    323  
2455796.45146    26.7795    0.0007    -0.0102    0.0014    8.7065    0.0028    329  
2455798.46977    26.7841    0.0008    -0.0121    0.0016    8.7057    0.0032    280  
2455800.62080    26.7542    0.0013     0.0010    0.0026    8.7164    0.0052    171  
2455802.55220    26.7582    0.0015    -0.0034    0.0030    8.7010    0.0060    147  
2455803.31423    26.7538    0.0007     0.0023    0.0014    8.7073    0.0028    307  
2455804.54894    26.7545    0.0008     0.0007    0.0016    8.7145    0.0032    285  
2455806.52612    26.7446    0.0046    -0.0187    0.0092    8.6550    0.0184    59  
2455809.57586    26.7535    0.0009    -0.0013    0.0018    8.7200    0.0036    257  
2455810.44957    26.7575    0.0013    -0.0025    0.0026    8.7074    0.0052    175  
2455811.29041    26.7519    0.0007     0.0023    0.0014    8.7040    0.0028    307  
2455811.29216    26.7530    0.0007     0.0040    0.0014    8.7070    0.0028    309  
2455811.29392    26.7513    0.0007     0.0006    0.0014    8.7066    0.0028    323  
2455812.43847    26.7514    0.0008     0.0014    0.0016    8.7106    0.0032    268  
2455814.51116    26.7508    0.0007    -0.0066    0.0014    8.7174    0.0028    313  
2455816.52991    26.7536    0.0012    -0.0024    0.0024    8.7122    0.0048    183  
2455818.43460    26.7592    0.0006    -0.0022    0.0012    8.7034    0.0024    342  
2455818.43637    26.7601    0.0006    -0.0036    0.0012    8.7004    0.0024    337  
2455820.32489    26.7578    0.0006     0.0008    0.0012    8.7037    0.0024    362  
2455823.32518    26.7537    0.0007     0.0013    0.0014    8.7106    0.0028    337  
2455823.37165    26.7527    0.0008    -0.0029    0.0016    8.7068    0.0032    263  
2455825.37496    26.7561    0.0007    -0.0006    0.0014    8.7021    0.0028    315  
2455825.37912    26.7598    0.0007    -0.0028    0.0014    8.6982    0.0028    319  
2455826.42878    26.7507    0.0006     0.0038    0.0012    8.6947    0.0024    334  
2455832.28496    26.7600    0.0007     0.0016    0.0014    8.7070    0.0028    303  
2455835.37703    26.7594    0.0007     0.0006    0.0014    8.7221    0.0028    308  
2455838.31386    26.7583    0.0006     0.0004    0.0012    8.7043    0.0024    344  
2455840.41927    26.7652    0.0007    -0.0026    0.0014    8.7044    0.0028    333  
2455843.29979    26.7602    0.0007    -0.0002    0.0014    8.7030    0.0028    323  
2455843.30539    26.7608    0.0007    -0.0023    0.0014    8.7024    0.0028    315  
2455847.38550    26.7569    0.0010     0.0042    0.0020    8.8161    0.0040    236  
2455847.38728    26.7579    0.0010     0.0021    0.0020    8.8164    0.0040    237  
2455847.38906    26.7591    0.0008     0.0011    0.0016    8.8138    0.0032    267  
2455847.39082    26.7588    0.0009    -0.0021    0.0018    8.8159    0.0036    259  
2455847.42480    26.7589    0.0012     0.0023    0.0024    8.8173    0.0048    195  
2455847.42658    26.7582    0.0011    -0.0005    0.0022    8.8152    0.0044    210  
2455847.50035    26.7644    0.0014    -0.0028    0.0028    8.8095    0.0056    165  
2455847.50213    26.7529    0.0040     0.0002    0.0080    8.7916    0.0160    66  
2455847.50391    26.7367    0.0056    -0.0172    0.0112    8.7957    0.0224    51  
2455850.35035    26.7597    0.0008     0.0001    0.0016    8.8194    0.0032    268  
2455851.33669    26.7599    0.0006     0.0012    0.0012    8.8119    0.0024    365  
2455851.33907    26.7605    0.0006     0.0037    0.0012    8.8137    0.0024    370  
2455851.34137    26.7587    0.0006     0.0012    0.0012    8.8136    0.0024    357  
2455851.36633    26.7618    0.0006    -0.0011    0.0012    8.8137    0.0024    345  
2455851.36811    26.7600    0.0007     0.0012    0.0014    8.8157    0.0028    338  
2455851.36988    26.7607    0.0007    -0.0007    0.0014    8.8187    0.0028    339  
2455851.39401    26.7616    0.0008    -0.0029    0.0016    8.8161    0.0032    282  
2455851.39578    26.7612    0.0008     0.0003    0.0016    8.8131    0.0032    278  
2455851.39755    26.7615    0.0008    -0.0031    0.0016    8.8137    0.0032    272  
2456027.65567    26.7718    0.0007    -0.0025    0.0014    8.8405    0.0028    312  
2456040.62421    26.7642    0.0011    -0.0028    0.0022    8.8368    0.0044    212  
2456042.60852    26.7667    0.0008    -0.0017    0.0016    8.8263    0.0032    271  
2456045.59465    26.7617    0.0007     0.0003    0.0014    8.8337    0.0028    309  
2456050.57116    26.7638    0.0006     0.0002    0.0012    8.8311    0.0024    346  
2456059.57288    26.7758    0.0004    -0.0026    0.0008    8.8317    0.0016    509  
2456059.57670    26.7756    0.0004    -0.0029    0.0008    8.8319    0.0016    529  
2456059.58056    26.7762    0.0004    -0.0037    0.0008    8.8326    0.0016    528  
2456081.56677    26.7632    0.0010    -0.0012    0.0020    8.8246    0.0040    218  
2456086.56561    26.7692    0.0006    -0.0007    0.0012    8.8092    0.0024    341  
2456087.56921    26.7656    0.0010    -0.0022    0.0020    8.8049    0.0040    231  
2456090.55453    26.7678    0.0015    -0.0030    0.0030    8.8005    0.0060    155  
2456099.60129    26.7700    0.0006    -0.0009    0.0012    8.8044    0.0024    389  
2456100.60307    26.7813    0.0007    -0.0016    0.0014    8.8117    0.0028    307  
2456101.58160    26.7855    0.0009    -0.0042    0.0018    8.7992    0.0036    240  
2456102.58077    26.7744    0.0007    -0.0044    0.0014    8.7975    0.0028    331  
2456103.55635    26.7810    0.0021     0.0023    0.0042    8.7853    0.0084    111  
2456105.52162    26.7810    0.0006    -0.0046    0.0012    8.7893    0.0024    354  
2456111.51172    26.7715    0.00060   -0.0015    0.0012    8.8040    0.0024    365  
2456121.46356    26.7702    0.0005    -0.0021    0.0010    8.7945    0.0020    406  
2456122.43914    26.7744    0.0024    -0.0005    0.0048    8.7930    0.0096    100  
2456124.56711    26.7735    0.0011    -0.0012    0.0022    8.8086    0.0044    208  
2456125.46417    26.7729    0.0008    -0.0015    0.0016    8.8019    0.0032    266  
2456132.53240    26.7708    0.0008    -0.0017    0.0016    8.7996    0.0032    263  
2456134.63205    26.7791    0.0006    -0.0062    0.0012    8.8039    0.0024    354  
2456135.47307    26.7795    0.0007    -0.0059    0.0014    8.7983    0.0028    337  
2456153.58201    26.7863    0.0010    -0.0113    0.0020    8.7747    0.0040    209  
2456154.58708    26.7803    0.0006    -0.0049    0.0012    8.7951    0.0024    364  
2456155.60786    26.7823    0.0012    -0.0093    0.0024    8.7770    0.0048    182  
2456156.57304    26.7770    0.0006    -0.0017    0.0012    8.7905    0.0024    378  
2456157.57001    26.7865    0.0005    -0.0042    0.0010    8.7962    0.0020    400  
2456158.57509    26.7857    0.0007    -0.0080    0.0014    8.8052    0.0028    310  
2456159.31664    26.7936    0.0007    -0.0104    0.0014    8.7975    0.0028    316  
2456159.31843    26.7934    0.0007    -0.0093    0.0014    8.7971    0.0028    326  
2456160.31202    26.7907    0.0011    -0.0082    0.0022    8.7877    0.0044    211  
2456161.38384    26.7950    0.0008    -0.0122    0.0016    8.8016    0.0032    293  
2456162.34911    26.7922    0.0007    -0.0100    0.0014    8.7897    0.0028    324  
2456163.33838    26.7872    0.0006    -0.0056    0.0012    8.7923    0.0024    340  
2456169.30656    26.7774    0.0018    -0.0133    0.0036    8.7821    0.0072    125  
2456169.30829    26.7769    0.0010    -0.0060    0.0020    8.7871    0.0040    224  
2456169.31002    26.7751    0.0009    -0.0066    0.0018    8.7927    0.0036    235  
2456169.49343    26.7789    0.0007    -0.0040    0.0014    8.8006    0.0028    303  
2456169.49516    26.7765    0.0007    -0.0029    0.0014    8.7995    0.0028    314  
2456169.49694    26.7789    0.0007    -0.0066    0.0014    8.7957    0.0028    319  
2456179.30420    26.7689    0.0015     0.0020    0.0030    8.8077    0.0060    154  
2456180.37101    26.7703    0.0008    -0.0051    0.0016    8.8176    0.0032    279  
2456181.54463    26.7604    0.0045    -0.0255    0.0090    8.7881    0.0180    58  
2456182.32533    26.7773    0.0014    -0.0044    0.0028    8.7965    0.0056    160  
2456183.40630    26.7760    0.0012    -0.0016    0.0024    8.7931    0.0048    182  
2456184.56612    26.7745    0.0009    -0.0012    0.0018    8.8025    0.0036    255  
2456185.29965    26.7723    0.0007    -0.0009    0.0014    8.7944    0.0028    310  
2456186.45752    26.7741    0.0006    -0.0010    0.0012    8.7901    0.0024    376  
2456187.29001    26.7761    0.0008    -0.0027    0.0016    8.7922    0.0032    291  
2456188.50685    26.7810    0.0007    -0.0051    0.0014    8.8092    0.0028    340  
2456190.29442    26.7761    0.0013     0.0007    0.0026    8.8001    0.0052    175  
2456196.30676    26.7802    0.0009    -0.0016    0.0018    8.7958    0.0036    243  
2456213.28865    26.7749    0.0009    -0.0036    0.0018    8.7992    0.0036    256  
2456216.32825    26.7800    0.0006    -0.0026    0.0012    8.7963    0.0024    368  
2456270.22454    26.7750    0.0017    -0.0045    0.0034    8.8208    0.0068    136  
2456271.21927    26.7650    0.0010    -0.0021    0.0020    8.8155    0.0040    228  
2456272.21839    26.7678    0.0012    -0.0013    0.0024    8.8238    0.0048    182  
2456377.66219    26.7770    0.0017    -0.0043    0.0034    8.8210    0.0068    134  
2456378.67848    26.7853    0.0012    -0.0083    0.0024    8.8171    0.0048    187  
2456401.61850    26.7732    0.0008    -0.0020    0.0016    8.8401    0.0032    290  
2456403.63904    26.7738    0.0009    -0.0016    0.0018    8.8359    0.0036    245  
2456404.63724    26.7715    0.0008     0.0002    0.0016    8.8253    0.0032    294  
2456405.64102    26.7688    0.0007    -0.0014    0.0014    8.8312    0.0028    315  
2456406.59923    26.7861    0.0007    -0.0078    0.0014    8.8263    0.0028    331  
2456416.56694    26.7746    0.0008    -0.0022    0.0016    8.8224    0.0032    265  
2456417.56830    26.7725    0.0030    -0.0085    0.0060    8.8109    0.0120    82  
2456419.57144    26.7724    0.0007    -0.0020    0.0014    8.8170    0.0028    320  
2456420.60735    26.7769    0.0006    -0.0018    0.0012    8.8195    0.0024    352  
2456423.61130    26.7797    0.0010    -0.0018    0.0020    8.8220    0.0040    218  
2456424.59871    26.7766    0.0011    -0.0002    0.0022    8.8250    0.0044    209  
2456446.60541    26.7734    0.0007    -0.0032    0.0014    8.8193    0.0028    333  
2456448.57960    26.7710    0.0007    -0.0037    0.0014    8.8279    0.0028    322  
2456449.53801    26.7757    0.0007    -0.0047    0.0014    8.8259    0.0028    334  
2456450.55698    26.7793    0.0007    -0.0034    0.0014    8.8292    0.0028    330  
2456451.58127    26.7663    0.0048    -0.0023    0.0096    8.8165    0.0192    55  
2456453.59651    26.7689    0.0007     0.0009    0.0014    8.8253    0.0028    304  
2456472.40069    26.7804    0.0010    -0.0014    0.0020    8.8291    0.0040    223  
2456473.43821    26.7706    0.0041    -0.0127    0.0082    8.7839    0.0164    65  
2456474.39437    26.7766    0.0007    -0.0036    0.0014    8.8272    0.0028    321  
2456475.39093    26.7767    0.0007    -0.0044    0.0014    8.8235    0.0028    326  
2456476.41073    26.7799    0.0008    -0.0033    0.0016    8.8204    0.0032    267  
2456477.44968    26.7763    0.0009    -0.0009    0.0018    8.8247    0.0036    265  
2456478.42157    26.7863    0.0007    -0.0100    0.0014    8.8194    0.0028    320  
2456479.44754    26.7798    0.0006    -0.0002    0.0012    8.8208    0.0024    373  
2456480.43510    26.7889    0.0008    -0.0137    0.0016    8.8127    0.0032    281  
2456481.52708    26.7726    0.0009    -0.0017    0.0018    8.8301    0.0036    256  
2456482.59394    26.7807    0.0008    -0.0046    0.0016    8.8353    0.0032    302  
2456483.58571    26.7803    0.0008     0.0001    0.0016    8.8273    0.0032    293  
2456484.58723    26.7800    0.0007    -0.0005    0.0014    8.8208    0.0028    325  
2456485.59235    26.7831    0.0007    -0.0045    0.0014    8.8285    0.0028    329  
2456503.50942    26.7838    0.0008    -0.0069    0.0016    8.8082    0.0032    266  
2456504.47978    26.7871    0.0008    -0.0034    0.0016    8.8085    0.0032    284  
2456505.61739    26.7831    0.0006    -0.0063    0.0012    8.8112    0.0024    364  
2456506.50767    26.7836    0.0007    -0.0062    0.0014    8.8054    0.0028    338  
2456507.44878    26.7886    0.0007    -0.0073    0.0014    8.8123    0.0028    308  
2456508.45501    26.7899    0.0007    -0.0078    0.0014    8.8050    0.0028    319  
2456509.41988    26.7891    0.0007    -0.0058    0.0014    8.8142    0.0028    304  
2456510.34098    26.7849    0.0010    -0.0043    0.0020    8.8214    0.0040    238  
2456513.37047    26.7792    0.0010    -0.0015    0.0020    8.8197    0.0040    223  
2456514.53656    26.7759    0.0014    -0.0039    0.0028    8.8141    0.0056    161  
2456515.54096    26.7758    0.0007     0.0003    0.0014    8.8108    0.0028    313  
2456516.52748    26.7836    0.0007    -0.0019    0.0014    8.8092    0.0028    328  
2456532.37738    26.7852    0.0008    -0.0036    0.0016    8.8156    0.0032    274  
2456533.34891    26.7819    0.0006    -0.0011    0.0012    8.8127    0.0024    342  
2456534.57656    26.7817    0.0007    -0.0062    0.0014    8.8272    0.0028    308  
2456535.34221    26.7802    0.0007    -0.0012    0.0014    8.8222    0.0028    342  
2456536.34809    26.7816    0.0006    -0.0023    0.0012    8.8205    0.0024    348  
2456537.40318    26.7836    0.0012    -0.0069    0.0024    8.8084    0.0048    192  
2456538.61381    26.7839    0.0007    -0.0069    0.0014    8.8266    0.0028    311  
2456550.38394    26.7787    0.0023     0.0003    0.0046    8.7932    0.0092    101  
2456551.36451    26.7859    0.0010    -0.0017    0.0020    8.8085    0.0040    218  
2456553.51049    26.7795    0.0012    -0.0018    0.0024    8.8205    0.0048    192  
2456559.42392    26.7816    0.0007    -0.0032    0.0014    8.8200    0.0028    314  
2456560.31017    26.7840    0.0008    -0.0027    0.0016    8.8174    0.0032    295  
2456567.25903    26.7738    0.0047     0.0101    0.0094    8.7786    0.0188    56  
2456569.41577    26.7845    0.0045    -0.0052    0.0090    8.8026    0.0180    60  
2456577.24449    26.7834    0.0009    -0.0017    0.0018    8.8149    0.0036    242  
2456579.27489    26.7828    0.0026    -0.0075    0.0052    8.8126    0.0104    94  
2456580.27231    26.7813    0.0013    -0.0044    0.0026    8.8137    0.0052    182  
2456581.35280    26.7663    0.0038    -0.0076    0.0076    8.7943    0.0152    68  
2456582.43758    26.7853    0.0008    -0.0045    0.0016    8.8252    0.0032    269  
2456593.23435    26.7823    0.0014    -0.0024    0.0028    8.8070    0.0056    168  
2456597.25682    26.7829    0.0007    -0.0016    0.0014    8.8228    0.0028    328  
2456599.27743    26.7846    0.0007    -0.0044    0.0014    8.8157    0.0028    318  
2456600.26103    26.7841    0.0012    -0.0047    0.0024    8.8140    0.0048    182  
2456601.33263    26.7888    0.0008    -0.0053    0.0016    8.8246    0.0032    294  
2456602.31957    26.7822    0.0010    -0.0059    0.0020    8.8236    0.0040    221  
2456609.21798    26.7834    0.0006    -0.0021    0.0012    8.8193    0.0024    344  
2456610.24474    26.7772    0.0009    -0.0000    0.0018    8.8114    0.0036    260  
2456611.22082    26.7817    0.0010    -0.0027    0.0020    8.8275    0.0040    216  
2456620.22006    26.7810    0.0009    -0.0015    0.0018    8.8250    0.0036    253  
2456621.22269    26.7803    0.0007    -0.0022    0.0014    8.8162    0.0028    303  
2456628.21682    26.7798    0.0006     0.0014    0.0012    8.8298    0.0024    351  

